Deep Augmentation: Dropout as Augmentation for Self-Supervised Learning

Despite dropout's ubiquity in machine learning, its effectiveness as a form of data augmentation remains under-explored. We address two key questions: (i) When is dropout effective as an augmentation strategy? (ii) Is dropout uniquely effective under these conditions? To explore these questions, we propose Deep Augmentation, a network- and modality-agnostic method that applies dropout or PCA transformations to targeted layers in neural networks. Through extensive experiments on contrastive learning tasks in NLP, computer vision, and graph learning, we find that uniformly applying dropout across layers does not consistently improve performance. Instead, dropout proves most beneficial in deeper layers and can be matched by alternative augmentations (e.g., PCA). We also show that a stop-gradient operation is critical for ensuring dropout functions effectively as an augmentation, and that performance trends invert when moving from contrastive tasks to supervised tasks. Our analysis suggests that Deep Augmentation helps mitigate inter-layer co-adaptation -- a notable issue in self-supervised learning due to the absence of labeled data. Drawing on these insights, we outline a procedure for selecting the optimal augmentation layer and demonstrate that Deep Augmentation can outperform traditional input-level augmentations. This simple yet powerful approach can be seamlessly integrated into a wide range of architectures and modalities, yielding notable gains in both performance and generalization.

==> data/scattered_a100l4.dat <==
Alignment  Uniformity
-2.7373642921447754 0.2818775475025177
-2.7474002838134766 0.2625434696674347
-2.7542381286621094 0.2517181932926178
-2.761890172958374 0.23925615847110748
-2.7667248249053955 0.23238711059093475


==> data/scattered_a100l5.dat <==
Alignment  Uniformity
-2.719343423843384 0.28009605407714844
-2.7289369106292725 0.25999823212623596
-2.737225294113159 0.24564218521118164
-2.744150161743164 0.226743683218956
-2.750563144683838 0.2166231721639633

==> data/scattered_a100l6.dat <==
Alignment  Uniformity
-2.734609365463257 0.2807759642601013
-2.7478103637695312 0.2758260667324066
-2.757239818572998 0.2552067041397095
-2.7654976844787598 0.24093961715698242
-2.7718372344970703 0.23691529035568237


==> data/scattered_at100l4.dat <==
Alignment  Uniformity
-2.749613046646118 0.2632140517234802
-2.7550406455993652 0.2607271671295166
-2.7604150772094727 0.25965195894241333
-2.7653627395629883 0.27763041853904724
-2.7683117389678955 0.296385705471038


==> data/scattered_simclr100.dat <==
Alignment  Uniformity
-2.753795623779297 0.2625373303890228
-2.758615493774414 0.26410067081451416
-2.763256549835205 0.26513463258743286
-2.7660746574401855 0.27892032265663147
-2.768820285797119 0.3080780506134033


==> data2/BestREPMLM.txt <==
Alignment Uniformity
0.4333929121494293 -2.1956658363342285
0.43766239285469055 -2.1993048191070557
0.41023343801498413 -2.1471290588378906
0.4195934534072876 -2.150887966156006
0.4057338237762451 -2.1210217475891113
0.4121797978878021 -2.1343765258789062
0.40368613600730896 -2.1191065311431885
0.4017447233200073 -2.0997579097747803
0.3858731985092163 -2.0767736434936523
0.38156160712242126 -2.0713160037994385
0.38698941469192505 -2.0688633918762207
0.38700059056282043 -2.0625569820404053
0.37832966446876526 -2.0394625663757324
0.3940524160861969 -2.0796120166778564
0.3813972473144531 -2.0614988803863525
0.3861938416957855 -2.0597445964813232
0.3802758455276489 -2.059854030609131
0.3893885314464569 -2.080103635787964
0.3871184289455414 -2.076141357421875
0.3743833601474762 -2.047264575958252
0.37879446148872375 -2.0507094860076904
0.3661462664604187 -2.028254508972168
0.3661620318889618 -2.0191574096679688
0.3667002022266388 -2.023055076599121
0.36112937331199646 -2.022566080093384
0.36604034900665283 -2.0267295837402344
0.36562836170196533 -2.0258307456970215
0.3680201768875122 -2.03423810005188
0.3642730414867401 -2.0116381645202637
0.37172675132751465 -2.0276503562927246
0.36820951104164124 -2.0157063007354736
0.3652741014957428 -2.006044864654541
0.3731752038002014 -2.0198073387145996
0.37119391560554504 -2.01593017578125
0.36574867367744446 -2.0116724967956543
0.3620912432670593 -2.011451005935669
0.3607749044895172 -2.0089468955993652
0.36130064725875854 -2.007727861404419
0.36273273825645447 -2.009401321411133
0.356736958026886 -1.9924794435501099
0.3552895784378052 -1.9825056791305542
0.3485953211784363 -1.9766573905944824
0.3567838966846466 -1.9948196411132812
0.3454679250717163 -1.9656474590301514
0.3445858657360077 -1.9645837545394897
0.3466363251209259 -1.9740160703659058
0.3443816602230072 -1.9627835750579834
0.3396984934806824 -1.9471911191940308
0.3406544029712677 -1.9501543045043945
0.3395310640335083 -1.9499232769012451
0.3376411497592926 -1.947765588760376
0.34107545018196106 -1.9556293487548828
0.33959782123565674 -1.953592300415039
0.3410171568393707 -1.9542086124420166
0.3393068313598633 -1.9506813287734985
0.33941736817359924 -1.9523441791534424
0.34189847111701965 -1.9574066400527954
0.34173065423965454 -1.9548015594482422
0.33830326795578003 -1.9466156959533691
0.33820149302482605 -1.9478778839111328
0.3383021354675293 -1.9486583471298218
0.3384903371334076 -1.9491901397705078

==> data2/REGbestMLM.txt <==
Alignment Uniformity
0.410678893327713 -2.1759033203125
0.39723625779151917 -2.1047141551971436
0.37772136926651 -2.0824437141418457
0.38844892382621765 -2.1134448051452637
0.38828155398368835 -2.101480007171631
0.39375004172325134 -2.12589955329895
0.3835863173007965 -2.0893197059631348
0.3815455436706543 -2.087186336517334
0.3662450909614563 -2.0573904514312744
0.3732091784477234 -2.075488805770874
0.37954384088516235 -2.0853359699249268
0.36832988262176514 -2.06156849861145
0.37728384137153625 -2.0765058994293213
0.36791038513183594 -2.0606472492218018
0.3684208393096924 -2.0592894554138184
0.35746702551841736 -2.0438461303710938
0.364167720079422 -2.057671308517456
0.3608819842338562 -2.047956943511963
0.36410415172576904 -2.0500435829162598
0.3639621138572693 -2.060763120651245
0.3698889911174774 -2.056913137435913
0.35913148522377014 -2.0343027114868164
0.36434030532836914 -2.0445170402526855
0.3630819320678711 -2.0452048778533936
0.35767433047294617 -2.030705451965332
0.3546503484249115 -2.0162816047668457
0.3521972596645355 -2.0238561630249023
0.3538016676902771 -2.0128188133239746
0.34955859184265137 -2.0052318572998047
0.35004350543022156 -2.010611057281494
0.3547806143760681 -2.022185802459717
0.3485959470272064 -2.009352207183838
0.3390747904777527 -2.002929210662842
0.3500511050224304 -2.019266366958618
0.34813612699508667 -2.017700672149658
0.34662124514579773 -2.011491298675537
0.347676157951355 -2.015211343765259
0.34439322352409363 -2.0136618614196777
0.3459755778312683 -2.0180892944335938
0.34509071707725525 -2.011475086212158
0.3477025330066681 -2.007662057876587
0.3470897078514099 -2.0049970149993896
0.3428643047809601 -2.002627372741699
0.34624868631362915 -1.9980354309082031
0.3461637794971466 -1.9960613250732422
0.34301993250846863 -1.9980140924453735
0.34039610624313354 -1.9921358823776245
0.3354616165161133 -1.9818223714828491
0.3390260636806488 -1.9872900247573853
0.34232276678085327 -1.9943571090698242
0.34090927243232727 -1.995904564857483
0.3388175070285797 -1.992531418800354
0.3391166031360626 -1.9913320541381836
0.33994513750076294 -1.9924497604370117
0.338057279586792 -1.9928525686264038
0.3379497826099396 -1.993031620979309
0.34007564187049866 -1.9982067346572876
0.3395702838897705 -1.9946085214614868
0.33984437584877014 -1.9926021099090576
0.3385058343410492 -1.9906584024429321
0.3379685580730438 -1.9903780221939087
0.3384455442428589 -1.9915374517440796

==> data2/TMLMBEST.txt <==
Alignment Uniformity
0.4346301555633545 -2.350727081298828
0.4175381362438202 -2.330281972885132
0.42314404249191284 -2.3311147689819336
0.42300280928611755 -2.335273027420044
0.42113006114959717 -2.33766770362854
0.4381047785282135 -2.3663740158081055
0.43891432881355286 -2.364274501800537
0.4306289553642273 -2.3488590717315674
0.43573829531669617 -2.356992244720459
0.4381297528743744 -2.354588270187378
0.44346752762794495 -2.355656385421753
0.4393591582775116 -2.3511757850646973
0.44332727789878845 -2.355119466781616
0.4447338879108429 -2.359410285949707
0.4391719400882721 -2.342841863632202
0.438864529132843 -2.3387813568115234
0.4485222101211548 -2.350024938583374
0.44965416193008423 -2.3517956733703613
0.4446708858013153 -2.340039014816284
0.43178701400756836 -2.3183305263519287
0.43930089473724365 -2.3241219520568848
0.44121870398521423 -2.332789182662964
0.450303316116333 -2.336540460586548
0.44080665707588196 -2.323829174041748
0.43481266498565674 -2.3210129737854004
0.440493106842041 -2.319960832595825
0.4457046091556549 -2.327934503555298
0.42909926176071167 -2.306368350982666
0.4223240315914154 -2.2903521060943604
0.42852771282196045 -2.3004393577575684
0.42276453971862793 -2.294175386428833
0.43000689148902893 -2.302884817123413
0.4294780492782593 -2.309901475906372
0.4267866909503937 -2.31133770942688
0.42610353231430054 -2.303492307662964
0.42230409383773804 -2.3021535873413086
0.42154526710510254 -2.2973990440368652
0.4282546043395996 -2.311720132827759
0.42715469002723694 -2.3080947399139404
0.4263730049133301 -2.299928665161133
0.4249306619167328 -2.2976739406585693
0.4268280565738678 -2.2997570037841797
0.4245254099369049 -2.3017466068267822
0.425590842962265 -2.2999749183654785
0.41809573769569397 -2.2867255210876465
0.4261142313480377 -2.2966251373291016
0.41901570558547974 -2.2839267253875732
0.4193698763847351 -2.284482955932617
0.42213767766952515 -2.2857425212860107
0.4285419285297394 -2.296326160430908
0.4234917163848877 -2.2897984981536865
0.4227747321128845 -2.2900099754333496
0.4215594530105591 -2.283841609954834
0.4215419590473175 -2.2852072715759277
0.4266664385795593 -2.2905430793762207
0.4252322018146515 -2.289738416671753
0.4235542118549347 -2.28924822807312
0.4257773160934448 -2.290970802307129
0.422120064496994 -2.282097339630127
0.42058879137039185 -2.2808725833892822
0.42102304100990295 -2.2827930450439453
0.42205652594566345 -2.2850985527038574

==> data2/reg_best.txt <==
Alignment Uniformity
0.485954225063324 -2.3058478832244873
0.4717805087566376 -2.3002023696899414
0.4645483195781708 -2.29482102394104
0.4775901436805725 -2.317361354827881
0.47229069471359253 -2.30779767036438
0.45099467039108276 -2.2741172313690186
0.45888975262641907 -2.279444456100464
0.4591655135154724 -2.2817201614379883
0.45195209980010986 -2.2506706714630127
0.4615347385406494 -2.2747955322265625
0.46223434805870056 -2.2838611602783203
0.4444303810596466 -2.2433958053588867
0.4430709183216095 -2.242784261703491
0.4450097978115082 -2.249492645263672
0.4445882737636566 -2.2505593299865723
0.45435410737991333 -2.257388114929199
0.4386621415615082 -2.2180275917053223
0.43990445137023926 -2.221712112426758
0.44326525926589966 -2.2340164184570312
0.44519150257110596 -2.2318363189697266
0.4449867606163025 -2.2411916255950928
0.4349607229232788 -2.2198400497436523
0.4370015859603882 -2.2284772396087646
0.45254382491111755 -2.266810178756714
0.43542659282684326 -2.2166073322296143
0.44925180077552795 -2.240521192550659
0.45456352829933167 -2.228419542312622
0.4375354051589966 -2.200331449508667
0.4471742510795593 -2.226945638656616
0.4449126720428467 -2.222714900970459
0.44529521465301514 -2.231243848800659
0.4523141086101532 -2.219545841217041
0.44469860196113586 -2.232728958129883
0.44921067357063293 -2.2568860054016113
0.46938732266426086 -2.2879345417022705
0.44423389434814453 -2.260342597961426
0.4124292731285095 -2.2141945362091064
0.4370284676551819 -2.2539563179016113
0.42642149329185486 -2.22510027885437
0.45715034008026123 -2.2875306606292725
0.4578056335449219 -2.288402795791626
0.45032379031181335 -2.270505905151367
0.4564841687679291 -2.270454168319702
0.4623594582080841 -2.2843010425567627
0.44948363304138184 -2.270949125289917
0.4449783265590668 -2.2643961906433105
0.43933796882629395 -2.2571282386779785
0.44277992844581604 -2.2639124393463135
0.4136471152305603 -2.1890127658843994
0.45169517397880554 -2.259690999984741
0.4713851809501648 -2.2903313636779785
0.47450393438339233 -2.3112680912017822
0.4741905927658081 -2.3094444274902344
0.48143553733825684 -2.31349778175354
0.4741164445877075 -2.304013967514038
0.47335806488990784 -2.297774076461792
0.4686950445175171 -2.2880125045776367
0.45287173986434937 -2.2350425720214844
0.4591812789440155 -2.25679612159729
0.4587358832359314 -2.263005495071411
0.45949769020080566 -2.266576051712036
0.4595136046409607 -2.27120041847229
0.47391000390052795 -2.2875783443450928
0.4765419661998749 -2.3031771183013916
0.4728914797306061 -2.3013339042663574
0.463873028755188 -2.28942608833313
0.46457263827323914 -2.2920424938201904
0.4687526226043701 -2.3045754432678223
0.4485999047756195 -2.2686781883239746
0.4519715905189514 -2.277580976486206
0.4729318618774414 -2.274754762649536
0.4740707278251648 -2.2881367206573486
0.4722990095615387 -2.2886033058166504
0.46738341450691223 -2.283442258834839
0.46621468663215637 -2.2841949462890625
0.4635818302631378 -2.288177967071533
0.4632839560508728 -2.289545774459839
0.46552273631095886 -2.286892890930176
0.4705451726913452 -2.2971601486206055
0.46925804018974304 -2.297447919845581
0.45787498354911804 -2.263449192047119
0.43300724029541016 -2.2197957038879395
0.4428395628929138 -2.240854263305664
0.45109233260154724 -2.260305643081665
0.45257171988487244 -2.2625808715820312
0.4534664750099182 -2.2650649547576904
0.4426581859588623 -2.2339577674865723
0.42672842741012573 -2.2082483768463135
0.450814425945282 -2.2641396522521973
0.46055281162261963 -2.289005994796753
0.4661034047603607 -2.299766778945923
0.46852368116378784 -2.306077480316162
0.4673168361186981 -2.3051199913024902
0.4668107330799103 -2.304304838180542
0.46652621030807495 -2.3044843673706055
0.4668363928794861 -2.302586078643799
0.46707683801651 -2.3032279014587402
0.47481998801231384 -2.3031623363494873
0.4726387858390808 -2.305976390838623
0.47782400250434875 -2.314027786254883
0.4802141785621643 -2.3173439502716064
0.4795500636100769 -2.3174567222595215
0.4784083366394043 -2.3164618015289307
0.47332465648651123 -2.3068861961364746
0.47208094596862793 -2.3027420043945312
0.4731684923171997 -2.3051087856292725
0.47316470742225647 -2.304581642150879
0.473399817943573 -2.2999205589294434
0.47320103645324707 -2.299703359603882
0.47501054406166077 -2.3001344203948975
0.4743247926235199 -2.3000123500823975
0.4748269021511078 -2.3012547492980957
0.47955483198165894 -2.3106021881103516
0.4790390729904175 -2.309894323348999
0.4786185622215271 -2.309819459915161
0.47775039076805115 -2.308753490447998
0.4774570167064667 -2.308851480484009
0.4768502414226532 -2.3074374198913574
0.477104514837265 -2.3080925941467285
0.4753190577030182 -2.3058090209960938
0.473901629447937 -2.3028788566589355
0.4737769365310669 -2.3028147220611572
0.4740619361400604 -2.3033738136291504
0.4741309583187103 -2.303407669067383
0.47421199083328247 -2.303609848022461
0.47421199083328247 -2.303609848022461


==> data2/rep_best.txt <==
Alignment Uniformity
0.47792816162109375 -2.324681520462036
0.479683518409729 -2.3148348331451416
0.47851720452308655 -2.31756329536438
0.473623663187027 -2.307077646255493
0.4563367962837219 -2.2632622718811035
0.445285826921463 -2.2440381050109863
0.45302170515060425 -2.257740020751953
0.45060744881629944 -2.2474400997161865
0.45166200399398804 -2.26806902885437
0.439021497964859 -2.2600297927856445
0.4462035000324249 -2.2439162731170654
0.4424162805080414 -2.234288454055786
0.4396439790725708 -2.231876850128174
0.4430750608444214 -2.2235500812530518
0.43470677733421326 -2.206263542175293
0.4478665590286255 -2.2397446632385254
0.45620009303092957 -2.225182056427002
0.427318274974823 -2.167874336242676
0.42348459362983704 -2.1654558181762695
0.4355631470680237 -2.2090964317321777
0.4444889724254608 -2.2193899154663086
0.4405144453048706 -2.208333969116211
0.42877396941185 -2.1843342781066895
0.4402110278606415 -2.207855224609375
0.4402393400669098 -2.208792209625244
0.4441661238670349 -2.2137277126312256
0.4436683654785156 -2.215714454650879
0.43738657236099243 -2.1965999603271484
0.44418033957481384 -2.191969156265259
0.45101913809776306 -2.201930522918701
0.44888249039649963 -2.192816734313965
0.450166255235672 -2.2093284130096436
0.45240363478660583 -2.207972526550293
0.45619016885757446 -2.22119140625
0.4572993516921997 -2.2232303619384766
0.45770302414894104 -2.197338342666626
0.4581245183944702 -2.210756301879883
0.45937874913215637 -2.2160873413085938
0.46159809827804565 -2.2238211631774902
0.45391198992729187 -2.2067317962646484
0.4244423508644104 -2.1620519161224365
0.44281649589538574 -2.204604387283325
0.44235220551490784 -2.2010152339935303
0.42927607893943787 -2.165468215942383
0.4469577670097351 -2.2009518146514893
0.4516952633857727 -2.2057583332061768
0.4515572786331177 -2.2006912231445312
0.4517204463481903 -2.2040297985076904
0.4599035680294037 -2.2328221797943115
0.46146339178085327 -2.2289321422576904
0.4573290944099426 -2.2196707725524902
0.4437935948371887 -2.1931447982788086
0.44425901770591736 -2.1888046264648438
0.44694405794143677 -2.193917751312256
0.4459747076034546 -2.1952967643737793
0.4451903700828552 -2.194085121154785
0.4456038773059845 -2.196803092956543
0.44844529032707214 -2.2014272212982178
0.4484109878540039 -2.2017571926116943
0.4486967921257019 -2.202214002609253
0.44939854741096497 -2.2040581703186035
0.4493328928947449 -2.2038378715515137


==> data2/train_best.txt <==
Alignment Uniformity
0.4367212653160095 -2.2948882579803467
0.44512978196144104 -2.314791679382324
0.46145132184028625 -2.3466031551361084
0.46049046516418457 -2.3688902854919434
0.4633285403251648 -2.3619298934936523
0.461957722902298 -2.36563777923584
0.45880159735679626 -2.358013868331909
0.4636140763759613 -2.362579345703125
0.4349369704723358 -2.3147528171539307
0.4477190375328064 -2.3497252464294434
0.4548584520816803 -2.362311601638794
0.4639250636100769 -2.3765463829040527
0.47784411907196045 -2.3976552486419678
0.4816606342792511 -2.390625238418579
0.4779528081417084 -2.3860268592834473
0.4718089699745178 -2.3556368350982666
0.45623546838760376 -2.338608503341675
0.4850446581840515 -2.39803409576416
0.4979652762413025 -2.392195463180542
0.48745593428611755 -2.381321907043457
0.49316221475601196 -2.4019336700439453
0.5027665495872498 -2.394322156906128
0.5074239373207092 -2.4089112281799316
0.508436918258667 -2.4198150634765625
0.4991120994091034 -2.4169564247131348
0.5038869976997375 -2.424332618713379
0.5061222910881042 -2.402425527572632
0.5045669674873352 -2.3900797367095947
0.501675546169281 -2.396292209625244
0.49951958656311035 -2.3710055351257324
0.5051089525222778 -2.3963475227355957
0.5073590278625488 -2.4056942462921143
0.5078496336936951 -2.405142068862915
0.507915198802948 -2.407258987426758
0.49083924293518066 -2.3779327869415283
0.5077615976333618 -2.4013051986694336
0.4722355306148529 -2.3918583393096924
0.5073834657669067 -2.4102654457092285
0.49226853251457214 -2.381448745727539
0.5036457180976868 -2.4060542583465576
0.4945952892303467 -2.390028715133667
0.5164355635643005 -2.4175686836242676
0.5327877998352051 -2.4203269481658936
0.5267170071601868 -2.4254748821258545
0.5273182988166809 -2.4295144081115723
0.5012770295143127 -2.388322591781616
0.5121931433677673 -2.4106268882751465
0.5194926857948303 -2.416891574859619
0.4937281310558319 -2.3786654472351074
0.5131468772888184 -2.3948731422424316
0.5152158141136169 -2.4118306636810303
0.5174435973167419 -2.4229648113250732
0.5263316035270691 -2.428966999053955
0.5206710696220398 -2.4420042037963867
0.5014479756355286 -2.40700101852417
0.5093611478805542 -2.4295358657836914
0.5234403610229492 -2.447683811187744
0.520046591758728 -2.395602226257324
0.5263980627059937 -2.4230668544769287
0.5260628461837769 -2.428124189376831
0.5292198061943054 -2.4335978031158447
0.5274485945701599 -2.4344940185546875
0.526613175868988 -2.428626298904419
0.5108316540718079 -2.4063384532928467
0.5147354602813721 -2.416255235671997
0.5163930058479309 -2.4265174865722656
0.5221333503723145 -2.431975841522217
0.5203052163124084 -2.423199415206909
0.5211886167526245 -2.430163621902466
0.5216898322105408 -2.4340593814849854
0.5269045829772949 -2.4045767784118652
0.5333268642425537 -2.4274163246154785
0.53876131772995 -2.431051254272461
0.5323321223258972 -2.4298672676086426
0.5282850861549377 -2.4273841381073
0.5215215086936951 -2.419508218765259
0.5260576605796814 -2.431265354156494
0.5184329748153687 -2.418022394180298
0.5054734349250793 -2.404475212097168
0.5109559893608093 -2.414412498474121
0.5025683641433716 -2.3924500942230225
0.5139065384864807 -2.410817861557007
0.5205357670783997 -2.4201836585998535
0.5275686383247375 -2.4286038875579834
0.5231981873512268 -2.4236936569213867
0.526374340057373 -2.4279539585113525
0.5257968902587891 -2.4257078170776367
0.5256311893463135 -2.4277396202087402
0.5279951095581055 -2.431685209274292
0.5290893912315369 -2.4356627464294434
0.524962306022644 -2.422353982925415
0.5267660021781921 -2.428021192550659
0.5290897488594055 -2.434495210647583
0.5305233001708984 -2.436274766921997
0.530780017375946 -2.4362881183624268
0.530543863773346 -2.437732219696045
0.5299229621887207 -2.438579559326172
0.532967746257782 -2.434708595275879
0.5372173190116882 -2.440969705581665
0.540540337562561 -2.4430408477783203
0.535479724407196 -2.437276840209961
0.5352981090545654 -2.439316511154175
0.5350636839866638 -2.439918279647827
0.5364976525306702 -2.438110828399658
0.5364800691604614 -2.4370009899139404
0.5349992513656616 -2.4360239505767822
0.5351184010505676 -2.4371514320373535
0.5302180051803589 -2.430598735809326
0.5317484736442566 -2.4316086769104004
0.532602071762085 -2.4339797496795654
0.5276693105697632 -2.425549030303955
0.5293672680854797 -2.4298808574676514
0.531236469745636 -2.432192325592041
0.5330731272697449 -2.43483567237854
0.5337850451469421 -2.436333656311035
0.5366207361221313 -2.440661668777466
0.5367031693458557 -2.441009283065796
0.5342020392417908 -2.4380943775177
0.5338871479034424 -2.437547206878662
0.5338050723075867 -2.4371390342712402
0.5325371026992798 -2.4353957176208496
0.5328964591026306 -2.4361395835876465
0.5330461859703064 -2.4365861415863037
0.5333279371261597 -2.436781406402588
0.5331653356552124 -2.4365615844726562
0.5331653356552124 -2.4365615844726562


==> data_train/scattered_a100l4.dat <==
Alignment  Uniformity
-2.737739086151123 0.2645651698112488
-2.747847080230713 0.23823292553424835
-2.754870891571045 0.21085168421268463
-2.762300729751587 0.1621752679347992
-2.765336036682129 0.10723838955163956


==> data_train/scattered_a100l5.dat <==
Alignment  Uniformity
-2.7195701599121094 0.2646353542804718
-2.729851722717285 0.2405683547258377
-2.7378318309783936 0.21621853113174438
-2.7452120780944824 0.16923919320106506
-2.751054048538208 0.11902301013469696

==> data_train/scattered_a100l6.dat <==
Alignment  Uniformity
-2.7351298332214355 0.26447898149490356
-2.7479968070983887 0.2503490746021271
-2.757106304168701 0.21770592033863068
-2.7654898166656494 0.16748046875
-2.770328998565674 0.11363986134529114

==> data_train/scattered_at100l4.dat <==
Alignment  Uniformity
-2.74993896484375 0.22536160051822662
-2.7554380893707275 0.2052663117647171
-2.760406494140625 0.17807933688163757
-2.763308525085449 0.13405443727970123
-2.763012170791626 0.07670453935861588


==> data_train/scattered_simclr100.dat <==
Alignment  Uniformity
-2.7543601989746094 0.223388209939003
-2.759044647216797 0.20500129461288452
-2.7634754180908203 0.17307741940021515
-2.764688491821289 0.12177819013595581
-2.7636547088623047 0.07206638902425766


==> supervised_data/test_a100_l4.txt <==
Alignment  Uniformity
-2.668938159942627 1.0781503915786743
-2.6591954231262207 1.1291636228561401
-2.5929017066955566 1.1197456121444702
-2.7173075675964355 1.2366280555725098

==> supervised_data/test_at100_l4.txt <==
Alignment  Uniformity
-2.682807445526123 1.1157267093658447
-2.687117099761963 1.1936441659927368
-2.6064019203186035 1.1883282661437988
-2.711556911468506 1.2877123355865479

==> supervised_data/test_e100.txt <==
Alignment  Uniformity
-2.692385196685791 1.1356369256973267
-2.660841464996338 1.190433382987976
-2.623704195022583 1.1891576051712036
-2.713503360748291 1.2813242673873901

==> supervised_data/train_a100_l4.txt <==
Alignment  Uniformity
-2.6685950756073 1.0824768543243408
-2.6587390899658203 1.1352663040161133
-2.586886405944824 1.1206194162368774
-2.7152438163757324 1.2447640895843506

==> supervised_data/train_at100_l4.txt <==
Alignment  Uniformity
-2.6813836097717285 1.1265164613723755
-2.6865811347961426 1.1998131275177002
-2.6049106121063232 1.2029145956039429
-2.710103988647461 1.2983438968658447

==> supervised_data/train_e100.txt <==
Alignment  Uniformity
-2.689934730529785 1.1382572650909424
-2.661365032196045 1.1914136409759521
-2.624297618865967 1.189800500869751
-2.712905168533325 1.288692831993103
